Gaussian-Based and Outside-the-Box Runtime Monitoring Join Forces

Since neural networks can make wrong predictions even with high confidence, monitoring their behavior at runtime is important, especially in safety-critical domains like autonomous driving. In this paper, we combine ideas from previous monitoring approaches based on observing the activation values of hidden neurons. In particular, we combine the Gaussian-based approach, which observes whether the current value of each monitored neuron is similar to typical values observed during training, and the Outside-the-Box monitor, which creates clusters of the acceptable activation values, and, thus, considers the correlations of the neurons' values. Our experiments evaluate the achieved improvement.

==> sample.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{new style 0}=[fill=none, draw=none, shape=circle]
\tikzstyle{none}=[fill=none, draw=none, shape=circle]
\tikzstyle{left-align}=[fill=none, shape=circle, align=left]
\tikzstyle{center-align}=[fill=none, shape=circle, align=center]
\tikzstyle{rectangle}=[fill={rgb,255: red,232; green,232; blue,232}, draw=black, shape=rectangle, minimum width=4cm, minimum height=1cm]
\tikzstyle{rectangle-large}=[fill={rgb,255: red,232; green,232; blue,232}, draw=black, shape=rectangle, minimum width=4.8cm, minimum height=1cm]
\tikzstyle{center-align}=[fill=none, draw=none, shape=circle, align=center]
\tikzstyle{rectangle-white}=[fill=white, draw=black, shape=rectangle, align=center, minimum width=3cm, minimum height=1.5cm]

% Edge styles
\tikzstyle{arrow}=[->]
\tikzstyle{line}=[-, fill=white]
\tikzstyle{green-box-line}=[-, fill={rgb,255: red,197; green,245; blue,186}]
\tikzstyle{thin line}=[-, line width=1pt]
\tikzstyle{yellow-box-line}=[-, fill={rgb,255: red,247; green,255; blue,170}]
\tikzstyle{arrow 2}=[->]
\tikzstyle{new edge style 0}=[->]
\tikzstyle{blue box}=[-, fill={rgb,255: red,208; green,241; blue,245}]
\tikzstyle{white-box}=[-, fill=white]
\tikzstyle{gray-box}=[-, fill={rgb,255: red,244; green,244; blue,244}]
\tikzstyle{arrow-uthick}=[->, ultra thick]
\tikzstyle{arrow-vthick}=[->, very thick]

